Landmine Detection Using Autoencoders on Multi-polarization GPR Volumetric Data

Buried landmines and unexploded remnants of war are a constant threat for the population of many countries that have been hit by wars in the past years. The huge amount of human lives lost due to this phenomenon has been a strong motivation for the research community toward the development of safe and robust techniques designed for landmine clearance. Nonetheless, being able to detect and localize buried landmines with high precision in an automatic fashion is still considered a challenging task due to the many different boundary conditions that characterize this problem (e.g., several kinds of objects to detect, different soils and meteorological conditions, etc.). In this paper, we propose a novel technique for buried object detection tailored to unexploded landmine discovery. The proposed solution exploits a specific kind of convolutional neural network (CNN) known as autoencoder to analyze volumetric data acquired with ground penetrating radar (GPR) using different polarizations. This method works in an anomaly detection framework, indeed we only train the autoencoder on GPR data acquired on landmine-free areas. The system then recognizes landmines as objects that are dissimilar to the soil used during the training step. Experiments conducted on real data show that the proposed technique requires little training and no ad-hoc data pre-processing to achieve accuracy higher than 93% on challenging datasets.

==> figures/mse_mask_max.txt <==
0.000000 0.021764 0.004372 0.003422 0.000000
1.000000 0.012889 0.002093 0.003506 0.000000
2.000000 0.016836 0.004085 0.003511 0.000000
3.000000 0.014014 0.002766 0.003499 0.000000
4.000000 0.017995 0.004524 0.003415 0.000000
5.000000 0.017732 0.005662 0.003400 0.000000
6.000000 0.020573 0.005502 0.003556 0.000000
7.000000 0.025017 0.007906 0.003694 0.000000
8.000000 0.031301 0.010523 0.003835 1.000000
9.000000 0.034532 0.012633 0.004088 1.000000
10.000000 0.033353 0.014918 0.004571 1.000000
11.000000 0.061071 0.035003 0.005123 1.000000
12.000000 0.067574 0.034211 0.005544 1.000000
13.000000 0.165990 0.058774 0.005981 1.000000
14.000000 0.272149 0.094210 0.006658 1.000000
15.000000 0.350693 0.137730 0.008007 1.000000
16.000000 0.531824 0.222526 0.009547 1.000000
17.000000 0.856211 0.345434 0.011665 1.000000
18.000000 0.913458 0.405014 0.013835 1.000000
19.000000 1.045806 0.454672 0.016477 1.000000
20.000000 0.785073 0.372928 0.017986 1.000000
21.000000 0.670713 0.288080 0.016880 1.000000
22.000000 0.613459 0.289304 0.014340 1.000000
23.000000 0.370108 0.207790 0.012172 1.000000
24.000000 0.273802 0.216414 0.011867 1.000000
25.000000 0.291679 0.253598 0.012287 1.000000
26.000000 0.285997 0.284019 0.012561 1.000000
27.000000 0.314908 0.302022 0.012240 1.000000
28.000000 0.369107 0.327031 0.011829 1.000000
29.000000 0.252668 0.251745 0.011098 1.000000
30.000000 0.130701 0.097776 0.010485 1.000000
31.000000 0.113254 0.070403 0.009688 1.000000
32.000000 0.118355 0.063411 0.008739 1.000000
33.000000 0.095837 0.051939 0.007343 1.000000
34.000000 0.077652 0.044534 0.005740 1.000000
35.000000 0.078670 0.035060 0.004572 1.000000
36.000000 0.065379 0.015691 0.004041 1.000000
37.000000 0.061180 0.014891 0.003768 1.000000
38.000000 0.062310 0.009997 0.003501 1.000000
39.000000 0.051838 0.006864 0.003401 1.000000
40.000000 0.052805 0.006763 0.003424 0.000000
41.000000 0.040105 0.006300 0.003402 0.000000
42.000000 0.041645 0.006041 0.003320 0.000000
43.000000 0.043740 0.010762 0.003247 0.000000
44.000000 0.044900 0.005832 0.003218 0.000000
45.000000 0.041765 0.005678 0.003235 0.000000
46.000000 0.041729 0.005261 0.003287 0.000000
47.000000 0.055215 0.004921 0.003279 0.000000
48.000000 0.042715 0.004768 0.003297 0.000000
49.000000 0.047032 0.007860 0.003373 0.000000
50.000000 0.050669 0.013700 0.003438 1.000000
51.000000 0.054516 0.021461 0.003581 1.000000
52.000000 0.057154 0.024792 0.003726 1.000000
53.000000 0.053137 0.035222 0.003967 1.000000
54.000000 0.052264 0.053979 0.004529 1.000000
55.000000 0.053599 0.068644 0.005642 1.000000
56.000000 0.060459 0.096395 0.006769 1.000000
57.000000 0.060154 0.112732 0.007494 1.000000
58.000000 0.083040 0.145292 0.007957 1.000000
59.000000 0.074622 0.130785 0.008042 1.000000
60.000000 0.123131 0.183376 0.008354 1.000000
61.000000 0.189739 0.141319 0.008737 1.000000
62.000000 0.221957 0.219142 0.009713 1.000000
63.000000 0.214796 0.194144 0.010420 1.000000
64.000000 0.182414 0.238457 0.010604 1.000000
65.000000 0.209554 0.206633 0.009926 1.000000
66.000000 0.215042 0.150296 0.008828 1.000000
67.000000 0.181081 0.103152 0.007733 1.000000
68.000000 0.104911 0.080397 0.006735 1.000000
69.000000 0.079425 0.044810 0.005951 1.000000
70.000000 0.127093 0.033072 0.005088 1.000000
71.000000 0.154532 0.050141 0.005038 1.000000
72.000000 0.188340 0.085652 0.005285 1.000000
73.000000 0.226177 0.188490 0.006231 1.000000
74.000000 0.226025 0.254420 0.006970 1.000000
75.000000 0.307263 0.483531 0.008865 1.000000
76.000000 0.559097 0.589479 0.015135 1.000000
77.000000 0.921177 0.826889 0.024797 1.000000
78.000000 1.187578 0.982557 0.035386 1.000000
79.000000 1.762789 1.240219 0.043862 1.000000
80.000000 2.027171 1.457978 0.049952 1.000000
81.000000 2.189871 1.833933 0.045829 1.000000
82.000000 2.197407 1.829580 0.041263 1.000000
83.000000 2.335995 1.865812 0.042275 1.000000
84.000000 3.879191 2.165495 0.051845 1.000000
85.000000 3.199160 1.955004 0.060570 1.000000
86.000000 2.610040 1.807105 0.062089 1.000000
87.000000 3.309997 1.943982 0.061980 1.000000
88.000000 2.392345 1.595436 0.060289 1.000000
89.000000 1.804579 1.655546 0.057560 1.000000
90.000000 2.189686 1.721778 0.053225 1.000000
91.000000 1.889640 1.298875 0.045941 1.000000
92.000000 1.527796 1.017843 0.037341 1.000000
93.000000 0.759743 0.691461 0.028551 1.000000
94.000000 0.314344 0.723505 0.020730 1.000000
95.000000 0.269962 0.687776 0.015623 1.000000
96.000000 0.234836 0.460486 0.012346 1.000000
97.000000 0.310963 0.332489 0.009700 1.000000
98.000000 0.291328 0.328211 0.007011 1.000000
99.000000 0.271545 0.126471 0.005029 1.000000
100.000000 0.318047 0.112405 0.004299 1.000000
101.000000 0.167501 0.016418 0.003935 1.000000
102.000000 0.077366 0.009066 0.003695 1.000000
103.000000 0.061792 0.008735 0.003606 1.000000
104.000000 0.059618 0.008838 0.003524 1.000000
105.000000 0.067361 0.006692 0.003513 0.000000
106.000000 0.059037 0.007868 0.003488 0.000000
107.000000 0.074790 0.007144 0.003546 0.000000
108.000000 0.086149 0.012274 0.003729 0.000000
109.000000 0.655911 0.268676 0.003934 0.000000


==> figures/roc_EUSIPCO_3_9199.txt <==
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   1.1764706e-02
   0.0000000e+00   2.3529412e-02
   0.0000000e+00   3.5294118e-02
   0.0000000e+00   4.7058824e-02
   0.0000000e+00   5.8823529e-02
   0.0000000e+00   7.0588235e-02
   0.0000000e+00   8.2352941e-02
   0.0000000e+00   9.4117647e-02
   0.0000000e+00   1.0588235e-01
   0.0000000e+00   1.1764706e-01
   0.0000000e+00   1.2941176e-01
   0.0000000e+00   1.4117647e-01
   0.0000000e+00   1.5294118e-01
   0.0000000e+00   1.6470588e-01
   0.0000000e+00   1.7647059e-01
   0.0000000e+00   1.8823529e-01
   0.0000000e+00   2.0000000e-01
   0.0000000e+00   2.1176471e-01
   0.0000000e+00   2.2352941e-01
   0.0000000e+00   2.3529412e-01
   0.0000000e+00   2.4705882e-01
   0.0000000e+00   2.5882353e-01
   0.0000000e+00   2.7058824e-01
   0.0000000e+00   2.8235294e-01
   0.0000000e+00   2.9411765e-01
   0.0000000e+00   3.0588235e-01
   0.0000000e+00   3.1764706e-01
   0.0000000e+00   3.2941176e-01
   0.0000000e+00   3.4117647e-01
   0.0000000e+00   3.5294118e-01
   0.0000000e+00   3.6470588e-01
   0.0000000e+00   3.7647059e-01
   0.0000000e+00   3.8823529e-01
   0.0000000e+00   4.0000000e-01
   0.0000000e+00   4.1176471e-01
   0.0000000e+00   4.2352941e-01
   0.0000000e+00   4.3529412e-01
   0.0000000e+00   4.4705882e-01
   0.0000000e+00   4.5882353e-01
   0.0000000e+00   4.7058824e-01
   0.0000000e+00   4.8235294e-01
   0.0000000e+00   4.9411765e-01
   0.0000000e+00   5.0588235e-01
   0.0000000e+00   5.1764706e-01
   0.0000000e+00   5.2941176e-01
   0.0000000e+00   5.4117647e-01
   0.0000000e+00   5.5294118e-01
   0.0000000e+00   5.6470588e-01
   0.0000000e+00   5.7647059e-01
   0.0000000e+00   5.8823529e-01
   0.0000000e+00   6.0000000e-01
   0.0000000e+00   6.1176471e-01
   0.0000000e+00   6.2352941e-01
   0.0000000e+00   6.3529412e-01
   0.0000000e+00   6.4705882e-01
   0.0000000e+00   6.5882353e-01
   0.0000000e+00   6.7058824e-01
   0.0000000e+00   6.8235294e-01
   0.0000000e+00   6.9411765e-01
   0.0000000e+00   7.0588235e-01
   0.0000000e+00   7.1764706e-01
   0.0000000e+00   7.2941176e-01
   0.0000000e+00   7.4117647e-01
   0.0000000e+00   7.5294118e-01
   0.0000000e+00   7.6470588e-01
   0.0000000e+00   7.7647059e-01
   0.0000000e+00   7.8823529e-01
   0.0000000e+00   8.0000000e-01
   8.3333333e-03   8.1176471e-01
   1.6666667e-02   8.2352941e-01
   2.5000000e-02   8.2352941e-01
   4.1666667e-02   8.3529412e-01
   5.8333333e-02   8.4705882e-01
   7.5000000e-02   8.4705882e-01
   1.0000000e-01   8.5882353e-01
   1.2500000e-01   8.5882353e-01
   1.4166667e-01   8.5882353e-01
   1.6666667e-01   8.7058824e-01
   1.8333333e-01   8.8235294e-01
   1.9166667e-01   8.8235294e-01
   2.0833333e-01   8.9411765e-01
   2.3333333e-01   9.0588235e-01
   2.5833333e-01   9.0588235e-01
   2.8333333e-01   9.0588235e-01
   3.1666667e-01   9.0588235e-01
   3.5000000e-01   9.1764706e-01
   3.8333333e-01   9.1764706e-01
   4.0833333e-01   9.1764706e-01
   4.4166667e-01   9.1764706e-01
   4.7500000e-01   9.2941176e-01
   5.0000000e-01   9.2941176e-01
   5.2500000e-01   9.2941176e-01
   5.5833333e-01   9.4117647e-01
   5.9166667e-01   9.4117647e-01
   6.2500000e-01   9.4117647e-01
   6.5833333e-01   9.4117647e-01
   6.9166667e-01   9.4117647e-01
   7.2500000e-01   9.5294118e-01
   7.5833333e-01   9.5294118e-01
   7.9166667e-01   9.5294118e-01
   8.3333333e-01   9.5294118e-01
   8.7500000e-01   9.5294118e-01
   9.0833333e-01   9.5294118e-01
   9.3333333e-01   9.5294118e-01
   9.5000000e-01   9.6470588e-01
   9.5833333e-01   9.7647059e-01
   9.6666667e-01   9.8823529e-01
   9.7222222e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00


==> figures/roc_EUSIPCO_5_9659.txt <==
   0.0000000e+00   0.0000000e+00
   0.0000000e+00   1.1764706e-02
   0.0000000e+00   2.3529412e-02
   0.0000000e+00   3.5294118e-02
   0.0000000e+00   4.7058824e-02
   0.0000000e+00   5.8823529e-02
   0.0000000e+00   7.0588235e-02
   0.0000000e+00   8.2352941e-02
   0.0000000e+00   9.4117647e-02
   0.0000000e+00   1.0588235e-01
   0.0000000e+00   1.1764706e-01
   0.0000000e+00   1.2941176e-01
   0.0000000e+00   1.4117647e-01
   0.0000000e+00   1.5294118e-01
   0.0000000e+00   1.6470588e-01
   0.0000000e+00   1.7647059e-01
   0.0000000e+00   1.8823529e-01
   0.0000000e+00   2.0000000e-01
   0.0000000e+00   2.1176471e-01
   0.0000000e+00   2.2352941e-01
   0.0000000e+00   2.3529412e-01
   0.0000000e+00   2.4705882e-01
   0.0000000e+00   2.5882353e-01
   0.0000000e+00   2.7058824e-01
   0.0000000e+00   2.8235294e-01
   0.0000000e+00   2.9411765e-01
   0.0000000e+00   3.0588235e-01
   0.0000000e+00   3.1764706e-01
   0.0000000e+00   3.2941176e-01
   0.0000000e+00   3.4117647e-01
   0.0000000e+00   3.5294118e-01
   0.0000000e+00   3.6470588e-01
   0.0000000e+00   3.7647059e-01
   0.0000000e+00   3.8823529e-01
   0.0000000e+00   4.0000000e-01
   0.0000000e+00   4.1176471e-01
   0.0000000e+00   4.2352941e-01
   0.0000000e+00   4.3529412e-01
   0.0000000e+00   4.4705882e-01
   0.0000000e+00   4.5882353e-01
   0.0000000e+00   4.7058824e-01
   0.0000000e+00   4.8235294e-01
   0.0000000e+00   4.9411765e-01
   0.0000000e+00   5.0588235e-01
   0.0000000e+00   5.1764706e-01
   0.0000000e+00   5.2941176e-01
   0.0000000e+00   5.4117647e-01
   0.0000000e+00   5.5294118e-01
   0.0000000e+00   5.6470588e-01
   0.0000000e+00   5.7647059e-01
   0.0000000e+00   5.8823529e-01
   0.0000000e+00   6.0000000e-01
   0.0000000e+00   6.1176471e-01
   0.0000000e+00   6.2352941e-01
   0.0000000e+00   6.3529412e-01
   0.0000000e+00   6.4705882e-01
   0.0000000e+00   6.5882353e-01
   0.0000000e+00   6.7058824e-01
   0.0000000e+00   6.8235294e-01
   0.0000000e+00   6.9411765e-01
   0.0000000e+00   7.0588235e-01
   0.0000000e+00   7.1764706e-01
   0.0000000e+00   7.2941176e-01
   0.0000000e+00   7.4117647e-01
   0.0000000e+00   7.5294118e-01
   0.0000000e+00   7.6470588e-01
   0.0000000e+00   7.7647059e-01
   0.0000000e+00   7.8823529e-01
   0.0000000e+00   8.0000000e-01
   0.0000000e+00   8.1176471e-01
   0.0000000e+00   8.2352941e-01
   0.0000000e+00   8.3529412e-01
   0.0000000e+00   8.4705882e-01
   0.0000000e+00   8.5882353e-01
   0.0000000e+00   8.7058824e-01
   0.0000000e+00   8.8235294e-01
   0.0000000e+00   8.9411765e-01
   8.3333333e-03   9.0588235e-01
   1.6666667e-02   9.1764706e-01
   3.3333333e-02   9.1764706e-01
   5.8333333e-02   9.2941176e-01
   9.1666667e-02   9.2941176e-01
   1.2500000e-01   9.2941176e-01
   1.6666667e-01   9.2941176e-01
   2.0000000e-01   9.2941176e-01
   2.3333333e-01   9.2941176e-01
   2.5833333e-01   9.4117647e-01
   2.8333333e-01   9.4117647e-01
   3.0833333e-01   9.5294118e-01
   3.4166667e-01   9.5294118e-01
   3.7500000e-01   9.5294118e-01
   4.1666667e-01   9.5294118e-01
   4.5000000e-01   9.5294118e-01
   4.7500000e-01   9.5294118e-01
   5.0000000e-01   9.6470588e-01
   5.2500000e-01   9.7647059e-01
   5.4166667e-01   9.7647059e-01
   5.6666667e-01   9.7647059e-01
   6.0000000e-01   9.8823529e-01
   6.3333333e-01   9.8823529e-01
   6.5833333e-01   9.8823529e-01
   6.9166667e-01   9.8823529e-01
   7.2500000e-01   1.0000000e+00
   7.5833333e-01   1.0000000e+00
   7.9166667e-01   1.0000000e+00
   8.3333333e-01   1.0000000e+00
   8.7500000e-01   1.0000000e+00
   9.1666667e-01   1.0000000e+00
   9.5833333e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00


==> figures/roc_HH.txt <==
0.000000 0.011494
0.000000 0.252874
0.043478 0.252874
0.043478 0.712644
0.086957 0.712644
0.086957 0.770115
0.130435 0.770115
0.130435 0.793103
0.173913 0.793103
0.173913 0.885057
0.217391 0.885057
0.217391 0.896552
0.260870 0.896552
0.260870 0.931034
0.304348 0.931034
0.304348 0.965517
0.652174 0.965517
0.652174 1.000000
1.000000 1.000000


==> figures/roc_HHVV.txt <==
0.000000 0.011494
0.000000 0.379310
0.043478 0.379310
0.043478 0.931034
0.130435 0.931034
0.130435 0.988506
0.304348 0.988506
0.304348 1.000000
1.000000 1.000000


==> figures/roc_HHVV3D.txt <==
0.000000 0.011494
0.000000 0.885057
0.043478 0.885057
0.043478 0.908046
0.086957 0.908046
0.086957 0.931034
0.130435 0.931034
0.130435 0.954023
0.217391 0.954023
0.217391 0.965517
0.347826 0.965517
0.347826 0.977011
0.434783 0.977011
0.434783 0.988506
0.608696 0.988506
0.608696 1.000000
1.000000 1.000000


==> figures/roc_TSP_32_2_1_9457.txt <==
   0.0000000e+00   1.1494253e-02
   0.0000000e+00   7.9310345e-01
   8.0000000e-02   7.9310345e-01
   8.0000000e-02   8.0459770e-01
   1.6000000e-01   8.0459770e-01
   1.6000000e-01   8.3908046e-01
   2.0000000e-01   8.3908046e-01
   2.0000000e-01   9.3103448e-01
   2.4000000e-01   9.3103448e-01
   2.4000000e-01   9.4252874e-01
   3.2000000e-01   9.4252874e-01
   3.2000000e-01   9.5402299e-01
   4.4000000e-01   9.5402299e-01
   4.4000000e-01   9.7701149e-01
   5.6000000e-01   9.7701149e-01
   5.6000000e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00


==> figures/roc_TSP_32_2_3_9476.txt <==
   0.0000000e+00   1.1494253e-02
   0.0000000e+00   7.8160920e-01
   3.7037037e-02   7.8160920e-01
   3.7037037e-02   7.9310345e-01
   1.1111111e-01   7.9310345e-01
   1.1111111e-01   8.0459770e-01
   1.4814815e-01   8.0459770e-01
   1.4814815e-01   8.6206897e-01
   1.8518519e-01   8.6206897e-01
   1.8518519e-01   9.4252874e-01
   2.2222222e-01   9.4252874e-01
   2.2222222e-01   9.5402299e-01
   3.3333333e-01   9.5402299e-01
   3.3333333e-01   9.6551724e-01
   4.0740741e-01   9.6551724e-01
   4.0740741e-01   9.7701149e-01
   7.0370370e-01   9.7701149e-01
   7.0370370e-01   1.0000000e+00
   1.0000000e+00   1.0000000e+00


==> figures/roc_TSP_9550.txt <==
0.000000 0.011494
0.000000 0.747126
0.043478 0.747126
0.043478 0.793103
0.086957 0.793103
0.086957 0.839080
0.130435 0.839080
0.130435 0.850575
0.217391 0.850575
0.217391 0.977011
0.304348 0.977011
0.304348 0.988506
0.565217 0.988506
0.565217 1.000000
1.000000 1.000000


==> figures/roc_eusipco_giuriati_5bsc_0.595238.txt <==
0.000000 0.023810
0.000000 0.071429
0.043478 0.071429
0.043478 0.142857
0.130435 0.142857
0.173913 0.142857
0.217391 0.166667
0.217391 0.190476
0.217391 0.238095
0.217391 0.261905
0.260870 0.261905
0.260870 0.309524
0.304348 0.309524
0.304348 0.333333
0.347826 0.380952
0.347826 0.428571
0.391304 0.428571
0.391304 0.476190
0.434783 0.500000
0.434783 0.547619
0.434783 0.714286
0.521739 0.714286
0.521739 0.785714
0.608696 0.785714
0.608696 0.809524
0.739130 0.809524
0.739130 0.833333
0.782609 0.857143
0.782609 0.904762
0.782609 0.976190
0.869565 0.976190
1.000000 1.000000


==> figures/roc_giuriati_0.933862.txt <==
0.000000 0.018519
0.000000 0.870370
0.142857 0.870370
0.142857 0.888889
0.285714 0.888889
0.285714 0.925926
0.428571 0.925926
0.428571 0.962963
1.000000 0.962963
1.000000 1.000000


==> figures/roc_tsp_giuriati_0.858289.txt <==
0.000000 0.022727
0.000000 0.659091
0.058824 0.659091
0.058824 0.681818
0.117647 0.681818
0.117647 0.727273
0.176471 0.727273
0.176471 0.795455
0.235294 0.795455
0.235294 0.818182
0.294118 0.818182
0.294118 0.863636
0.647059 0.863636
0.647059 0.909091
0.764706 0.909091
0.764706 0.931818
0.823529 0.931818
0.823529 0.977273
0.882353 0.977273
0.882353 1.000000
1.000000 1.000000


==> figures/val_losses.txt <==
0.000000 0.000610 0.000362 0.000649
1.000000 0.000424 0.000260 0.000393
2.000000 0.000342 0.000228 0.000363
3.000000 0.000316 0.000217 0.000326
4.000000 0.000317 0.000191 0.000294
5.000000 0.000286 0.000189 0.000286
6.000000 0.000270 0.000185 0.000287
7.000000 0.000261 0.000172 0.000317
8.000000 0.000250 0.000169 0.000278
9.000000 0.000244 0.000168 0.000265
10.000000 0.000242 0.000168 0.000274
11.000000 0.000242 0.000167 0.000256
12.000000 0.000241 0.000167 0.000250
13.000000 0.000240 0.000166 0.000250
14.000000 0.000239 0.000166 0.000249
15.000000 0.000239 0.000166 0.000249
16.000000 0.000239 0.000166 0.000249
17.000000 0.000239 0.000166 0.000248
18.000000 0.000239 0.000166 0.000248
19.000000 0.000239 0.000166 0.000248
20.000000 0.000239 0.000166 0.000248
21.000000 0.000239 0.000166 0.000248
22.000000 0.000239 0.000166 0.000248
23.000000 0.000239 0.000166 0.000248
24.000000 0.000239 0.000166 0.000248
25.000000 0.000239 0.000166 0.000248
26.000000 0.000239 0.000166 0.000248
27.000000 0.000239 0.000166 0.000248
28.000000 0.000239 0.000166 0.000248
29.000000 0.000239 0.000166 0.000248
30.000000 0.000239 0.000166 0.000248

